Visualization techniques for the developing chicken heart

We present a geometric surface parameterization algorithm and several visualization techniques adapted to the problem of understanding the 4D peristaltic-like motion of the outflow tract (OFT) in an embryonic chick heart. We illustrated the techniques using data from hearts under normal conditions (four embryos), and hearts in which blood flow conditions are altered through OFT banding (four embryos). The overall goal is to create quantitative measures of the temporal heart-shape change both within a single subject and between multiple subjects. These measures will help elucidate how altering hemodynamic conditions changes the shape and motion of the OFT walls, which in turn influence the stresses and strains on the developing heart, causing it to develop differently. We take advantage of the tubular shape and periodic motion of the OFT to produce successively lower dimensional visualizations of the cardiac motion (e.g. curvature, volume, and cross-section) over time, and quantifications of such visualizations.

==> Reviews.txt <==
\section{Reviewer comments} 


 

Please note that some reviewers may have included additional comments in a separate file. If a review contains the note “see the attached file” under Section III A – Public Comments, you will need to log on to ScholarOne Manuscripts to view the file. After logging in, select the Author Center, click on the “Manuscripts with Decisions” queue and then clicking on the “view decision letter” link for this manuscript. You must scroll down to the very bottom of the letter to see the file(s), if any. This will open the file that the reviewer(s) or the Associate Editor included for you along with their review.

 


\subsection{Reviewer: 1}

\begin{itemize}
\item Biology not relevant: Not sure how to answer this, except to say that this is all about scientific context - we aren't just working on abstract shapes
\item Definition of consistent not clear - and if want same point over time, no way to do this without markers: there are an infinite number of ways to parameterize the tube over time. We are choosing one that is motivated by the underlying biology and desired visualization and where any introduced biases should be clear an not hidden in the algorithm
\item Citations for minimizing distortion and say why no specific algorithm exists: There is no algorithm that minimizes geodesic change AND looks at twist AND cross sections
\item Geodesics: We know the strain is NOT uniform over the tube because 
\item Why need more than just cutting open tube: Lose spatial information, and also not quantitative, just qualitative.
\item Confusion about what incompressible means: This means that the tissue volume does not change as the heart expands and contracts - if it stretches, it thins at the same time
\item Curve on the inside of the tube, why is this stable... Good question - but we just use it as a starting point in the end, so I think it's ok.
\item Will hide twisting: Will not hide actual twisting due to geometric change (if the end contour rotates out of plane and doesn't just move through space) but will prevent measuring twisting due to parameterization
\item Separation of physical constraints and parameterization model: I'm not sure what to say here, since the point is to define the physical stuff and make a parameterization model that matches it, so of course the parameterization model looks like the physical constraints, that's the way it's designed
\item Desbrun's parameterization: If we had physical points we could align them during this mapping stage, but we don't - which is why we do this mapping
\item The whole point of the visualization/graph *is* to turn the contraction wave into something we can actually put quantitative numbers (slope) to. It *is* analyzing the geometry of the tube.
\item No new insight for graphics: Maybe a meta-insight that you need to understand the biology of the problem to actually formulate a solution that addresses the biological concerns
\end{itemize}
 
\subsection{Reviewer: 1}

\begin{itemize}
\item Condense and define biology
\item other shapes (Aortas)
\item user study??? For visualization? 
\end{itemize}

\subsection{Reviewer: 3}
\begin{itemize}
\item ref Zhengyu Su, Yalin Wang, Rui Shi, Wei Zeng, Jian Sun, Feng Luo and Xianfeng Gu, Optimal
Mass Transport for Shape Matching and Comparison, IEEE Transactions on Pattern
Analysis and Machine Intelligence (TPAMI), 2015.
\item isotropic mesh transport? probably not
\item angle preserving? Probably not
Wei Zeng, Joseph Marino, Krishna C. Gurijala, Xianfeng Gu and A. Kaufman. Supine and
Prone Colon Registration Using Quasi-Conformal Mapping. IEEE Transactions on
Visualization and Computer Graphics (IEEE TVCG), 16(6): 1348-1357, 2010.
\item ground truth: Too small, heart tissue not same as adult
\end{itemize}

Recommendation: Reject

 

Comments:

There are many references to biological development which are not of relevance or interest to a computer graphics audience. 

 

I dont understand why "This motion makes consistent parameterization of the tube over time non-trivial". What is the goal of parameterization? Why do you want a consistent parameterization? Clearly, and tube-like structure can be readily parameterized over time. If by consistent parameterization you mean that same points on the tube have the same parameters, then surely there is no way of achieving this without markers of some kind being fixed to the tube OR making assumptions about how the tube behaves - but then that seems dangerous, as you are now building preconceived notions into the visualization rather than showing just the data.

 

"Methodologies that minimize the distortion or deformation from one shape to the next are more applicable." References should be given to such distortion minimizing parameterization methods. You should also state clearly which one you are using if you use an existing one, or if you believe no existing method is adequate, you should carefully describe why, and what is special about your problem.

 

"we essentially minimize the change in the geodesics of surfaces that represent different phases of the cardiac cycle." What is the justification for this? Surely a proper physical model should minimize some elastic energy of the tube?

 

Why is there "a challenge" in visualizing OFT changes over time? If you can open it out into a 2D image with a colour map for some property of interest, why then not just make a video of this image? Surely that solves the problem in a straightforward way which is easy for biologists to understand? 

 

"the Lagrangian approach is feasible taking into account tissue incompressibility" sounds completely wrong. Surely a heart can only pump because it IS elastic, stretching in some  places and compressing in others, i.e. compressible. Indeed later in the paper you explicitly say "The OFT heart wall contracts and expands." which clearly contradicts the previous remark.

 

'to use the curve on the inside of the tube (shortest geodesic length) as a stable feature for alignment," has no good physical justification that is carefully explained.

 

The parameterization model used seems, as far as I can tell, to assume there is no twisting motion, and therefore will hide any possible twisting which may occur.

 

The parameterization model is describe at too low a level of detail without carefull stating, and justifying, all underlying assumptions. Saying the parameterization is consistent seems to just mean that it is constructed in the same way. I certainly dont believe we can have faith that a points with the same parameter values over time is a fixed point of the physical surface.

 

"We cut the mesh along the shortest geodesic and map it to the unit square using Desbrun’s parameterization [6] with area weighting." This goes further - even if the parameterization did keep physical points, this mapping will no longer mean that the same point in the square corresponds to the same physical point. A serious problem with the paper throughout is that it just says what you do, not want you want to achieve, and then a reasoned argument that what you do actually meets these goals.

 

Questions like "Does the contraction wave travel at a uniform speed?" are probably better answered by geometric analysis of the meshes than by visualization.

 

While the visualization techniques are generally appropriate and competent, they offer no new general insights which are relevant to the computer graphics community in general.  Curvature plots to visualize shape have been around for 40 years or more. Visualizing strain is a standard engineering analysis technique. Cross section analysis follows [28].

 

The results section is written appropriately for biological readers, not a computer graphics audience. It does not tell us what advances have been made in graphics.

 

Overall, while maybe this work has led to new biological insight, I do not believe it has led to any new insight for graphics.

 

 

 

Additional Questions:

1. Which category describes this manuscript?: Application

 

2. How relevant is this manuscript to the readers of this periodical? Please explain your rating under Public Comments below.: Relevant

 

1. Please explain how this manuscript advances this field of research and/or contributes something new to the literature. What do you see as the strongest and the weakest aspect of the paper? : The abstract fails to address what the claims to novelty are. It appears that fairly standard techniques in parameterization and visualization are applied to a particular problem, and while this paper may provide methods which offer insights to biologists, it offers no new insights to graphics and visualization as far as I can see.

 

The paper is technically flawed, making inappropriate assumptions about the underlying physical model..

 

2. Is the manuscript technically sound? Please explain your answer under Public Comments below.: No

 

1. Are the title, abstract, and keywords appropriate? Please explain under Public Comments below.: Yes

 

2. Does the manuscript contain sufficient and appropriate references? Please explain and list missing references under Public Comments below.: Number of references are excessive

 

3. Does the introduction state the objectives of the manuscript in terms that encourage the reader to read on? Please explain your answer under Public Comments below.: Yes

 

4. How would you rate the organization of the manuscript? Is it focused? Is the length appropriate for the topic? Please explain under Public Comments below.: Satisfactory

 

5. Please rate the readability of the manuscript. Explain your rating under Public Comments below.: Easy to read

 

6. Should the supplemental material be included? (Click on the Supplementary Files icon to view files): Does not apply, no supplementary files included

 

7. If yes to 6, should it be accepted: 

 

Please rate the manuscript. Explain your choice.: Poor

 

 

Reviewer: 2

 

Recommendation: Revise and resubmit as “new”

 

Comments:

This paper presents an algorithm to find correspondence between deforming heart OFT and presented several visualization and analysis approaches, which is suitable for the goal of IEEE Transactions on Visualization and Computer Graphics. I think the main contribution of this paper lies in the visualization part, though the visualization is also not so impressive. I have some negative comments about this paper.

1.      Presentation. I strongly suggest reformat this paper using the TVCG submission format, which can greatly help reviewers to read and understand this paper. Due to the difficulty when understanding the concepts of the medical area, I suggest to use one single section to summary all the concepts and symbols before introducing the algorithm.

2.      Mesh parameterization and correspondence. Parameterizing medical mesh is not a so difficult problem which is widely studied in computer graphics and computer vision area, such as snakes for mesh tracking et al. I don’t think it is enough contributed for the parameterization algorithm of this paper. For the corresponding algorithm between deforming shapes, it will not be robust using the geodesic feature. By the way, I am not sure whether the corresponding algorithm works well for other shapes except the chicken heart shape. So I suggest evaluate the algorithm for more style shapes to make it convincing.

3.      Evaluation. I would like to see how the visualization can help users to understand the chicken heart motions, since it lacks a convincing userstudy to proof the advantage of this paper.

 

In the end, I tend to reject this paper and suggest author revise it and resubmit it again.   

 

 

Additional Questions:

1. Which category describes this manuscript?: Research

 

2. How relevant is this manuscript to the readers of this periodical? Please explain your rating under Public Comments below.: Interesting - but not very relevant

 

1. Please explain how this manuscript advances this field of research and/or contributes something new to the literature. What do you see as the strongest and the weakest aspect of the paper? : The visualization part of this paper is the strongest contribution of this paper.

 

2. Is the manuscript technically sound? Please explain your answer under Public Comments below.: Partially

 

1. Are the title, abstract, and keywords appropriate? Please explain under Public Comments below.: Yes

 

2. Does the manuscript contain sufficient and appropriate references? Please explain and list missing references under Public Comments below.: References are sufficient and appropriate

 

3. Does the introduction state the objectives of the manuscript in terms that encourage the reader to read on? Please explain your answer under Public Comments below.: Could be improved

 

4. How would you rate the organization of the manuscript? Is it focused? Is the length appropriate for the topic? Please explain under Public Comments below.: Could be improved

 

5. Please rate the readability of the manuscript. Explain your rating under Public Comments below.: Difficult to read and understand

 

6. Should the supplemental material be included? (Click on the Supplementary Files icon to view files): Yes, as part of the digital library for this submission if accepted

 

7. If yes to 6, should it be accepted: As is

 

Please rate the manuscript. Explain your choice.: Fair

 

 

Reviewer: 3

 

Recommendation: Author Should Prepare A Minor Revision

 

Comments:

The manuscript is well written, the solid theory, elegant algorithms, thorough experiments, and the results are convincing, the visualizations are effective. The work can be further improved by addressing the following minor points:

 

1. It is unclear the physical characteristics of the heart deformation. Does the deformation preserving the volumes of the heart walls ? Does the deformation is isotropic or with some explicit deformation direction ?

 

2. If the deformation is isotropic, then conformal parameterization should be the appropriate the way for the flattening process. If the deformation preserves volumes, then the optimal mass transportation should be considered, which preserves area element with rigorous theoretic guarantees, e.g. 

 

Zhengyu Su, Yalin Wang, Rui Shi, Wei Zeng, Jian Sun, Feng Luo and Xianfeng Gu, Optimal

Mass Transport for Shape Matching and Comparison, IEEE Transactions on Pattern

Analysis and Machine Intelligence (TPAMI), 2015.

 

3. If the deformation is neither angle-preserving nor area-preserving, then general diffeomorphisms need to be considered, such as the method based on LDDMM or quasi-conformal mapping, e.g. 

 

Wei Zeng, Joseph Marino, Krishna C. Gurijala, Xianfeng Gu and A. Kaufman. Supine and

Prone Colon Registration Using Quasi-Conformal Mapping. IEEE Transactions on

Visualization and Computer Graphics (IEEE TVCG), 16(6): 1348-1357, 2010.

 

4. How to validate the matching accuracy ? Is there any practical way to estimate the ground truth and test the quality of the mapping ?

 

 

By addressing these minor questions, the manuscript is worthy of publication in TVCG.

 

Additional Questions:

1. Which category describes this manuscript?: Research

 

2. How relevant is this manuscript to the readers of this periodical? Please explain your rating under Public Comments below.: Relevant

 

1. Please explain how this manuscript advances this field of research and/or contributes something new to the literature. What do you see as the strongest and the weakest aspect of the paper? : This work presents a surface parameterization algorithm and visualization techniques for better understanding 4D peristltic-like motion of the outflow tract in an embronic chick heart, the method is capable of measuring the temporal heart-shape change both within a single subject and between multiple subjects. 

 

The method is important for analyzing how the hemodynamic condition change affects the shape and the motion of the heart walls, and the stesses and strains on the heart. The method can be generalized for dynamic tubular shape parameterization, and motion tracking. The method can be useful for general medical applications.

 

The strongest aspect of the work is to apply parameterization and visualization techniques for studying heart development; the weakest point is the theoretic analysis, especially the choice of the parameterization and tracking.

 

2. Is the manuscript technically sound? Please explain your answer under Public Comments below.: Partially

 

1. Are the title, abstract, and keywords appropriate? Please explain under Public Comments below.: Yes

 

2. Does the manuscript contain sufficient and appropriate references? Please explain and list missing references under Public Comments below.: Important references are missing; more references are needed

 

3. Does the introduction state the objectives of the manuscript in terms that encourage the reader to read on? Please explain your answer under Public Comments below.: Yes

 

4. How would you rate the organization of the manuscript? Is it focused? Is the length appropriate for the topic? Please explain under Public Comments below.: Satisfactory

 

5. Please rate the readability of the manuscript. Explain your rating under Public Comments below.: Readable - but requires some effort to understand

 

6. Should the supplemental material be included? (Click on the Supplementary Files icon to view files): Yes, as part of the digital library for this submission if accepted

 

7. If yes to 6, should it be accepted: After revisions.  Please include explanation under Public Comments below.

 

Please rate the manuscript. Explain your choice.: Good

 

 
